Embedded Trefftz DG method for steady Navier-Stokes flow. Part II: Nonlinear problem

We develop and analyze an embedded Trefftz-DG method for the steady incompressible Navier-Stokes equations, based on the reduced Oseen discretization from Part I. The main difficulty is that the reduced Trefftz space depends on the convection field, so successive Picard iterates live in different discrete spaces. We address this by constructing projections between convection-dependent Trefftz spaces and using them to control the reduced Oseen solution map. Under suitable resolution and small-data assumptions, we prove existence of discrete solutions, uniqueness, and convergence of the Picard iteration. We also derive an a priori error analysis by relating the method to the underlying DG discretization, thereby inheriting convergence properties from compatible DG Navier-Stokes analyses. Numerical experiments on standard incompressible-flow benchmarks illustrate the theory.

==> navstnuo4.csv <==
hnr,nu,h,p,alpha,trefftz,ul2error,pl2error,iters,totaltime
0,1.0,0.5,4,8,1,0.18423890956103633,15.870527582196681,11,0.49242258071899414
0,1.0,0.5,4,16,1,0.220455478180447,17.20827663370684,11,0.48977065086364746
0,1.0,0.5,4,32,1,0.2953618992293642,21.59129235631752,12,0.5543465614318848
0,1.0,0.5,4,64,1,0.40123436209701013,29.42993442901434,12,0.5222411155700684
0,1.0,0.5,4,128,1,0.5408172687701236,42.09893300914052,13,0.5664410591125488
0,1.0,0.5,4,256,1,0.7357947986081164,60.8300817057155,15,0.7243943214416504
0,0.25,0.5,4,8,1,0.0962876317171992,1.7327233904038202,18,0.823838472366333
0,0.25,0.5,4,16,1,0.10999991866151897,1.7936168468679508,17,0.7888882160186768
0,0.25,0.5,4,32,1,0.1381075521567824,2.0862916903629927,15,0.7213382720947266
0,0.25,0.5,4,64,1,0.17586005171354493,2.595323721244143,18,0.8300633430480957
0,0.25,0.5,4,128,1,0.23253224826326452,3.39094632124026,20,0.8953320980072021
0,0.25,0.5,4,256,1,0.33209859244749335,4.597513656756704,23,0.940483808517456
0,0.0625,0.5,4,8,1,0.022576408593800685,0.05660388557325075,20,0.774055004119873
0,0.0625,0.5,4,16,1,0.029396994176743886,0.06509346547213293,20,1.0901243686676025
0,0.0625,0.5,4,32,1,0.041918009719282195,0.08078166265564579,19,0.8935613632202148
0,0.0625,0.5,4,64,1,0.0599465929977086,0.10406451196755448,19,0.8337483406066895
0,0.0625,0.5,4,128,1,0.08465282250061225,0.1437992056245442,20,0.9146833419799805
0,0.0625,0.5,4,256,1,0.11779771607721634,0.21920926222641596,24,1.1318228244781494
0,0.015625,0.5,4,8,1,nan,nan,-1,4.6791112422943115
0,0.015625,0.5,4,16,1,0.0169240057869491,0.022762170067652215,23,1.0977389812469482
0,0.015625,0.5,4,32,1,0.017665698780865158,0.025270319709023163,23,1.1692819595336914
0,0.015625,0.5,4,64,1,0.026158190229430417,0.03517567002908143,23,1.0567145347595215
0,0.015625,0.5,4,128,1,0.04309353794411025,0.05364726743243453,23,0.9797475337982178
0,0.015625,0.5,4,256,1,0.0698908626882503,0.08659179291265146,31,1.3299651145935059
0,0.00390625,0.5,4,8,1,nan,nan,-1,5.972078800201416
0,0.00390625,0.5,4,16,1,nan,nan,-1,5.561558961868286
0,0.00390625,0.5,4,32,1,nan,nan,-1,4.385108470916748
0,0.00390625,0.5,4,64,1,0.01172499787631981,0.009970197152730283,27,1.2324199676513672
0,0.00390625,0.5,4,128,1,0.010436488580856869,0.011045935518982211,27,1.054018497467041
0,0.00390625,0.5,4,256,1,0.013683012990941735,0.017932306861762712,29,1.1656177043914795
0,0.0009765625,0.5,4,8,1,nan,nan,-1,6.254389762878418
0,0.0009765625,0.5,4,16,1,nan,nan,-1,5.763453960418701
0,0.0009765625,0.5,4,32,1,nan,nan,-1,5.697439670562744
0,0.0009765625,0.5,4,64,1,nan,nan,-1,5.970757246017456
0,0.0009765625,0.5,4,128,1,0.027093013133727663,0.01998115054574677,69,3.125084638595581
0,0.0009765625,0.5,4,256,1,0.01304697554940177,0.010709272917910078,55,2.36814546585083
0,0.000244140625,0.5,4,8,1,nan,nan,-1,6.043865442276001
0,0.000244140625,0.5,4,16,1,nan,nan,-1,6.931735038757324
0,0.000244140625,0.5,4,32,1,nan,nan,-1,6.281343221664429
0,0.000244140625,0.5,4,64,1,nan,nan,-1,6.1993184089660645
0,0.000244140625,0.5,4,128,1,nan,nan,-1,6.336636543273926
0,0.000244140625,0.5,4,256,1,nan,nan,-1,7.238638401031494
0,6.103515625e-05,0.5,4,8,1,nan,nan,-1,7.433264970779419
0,6.103515625e-05,0.5,4,16,1,nan,nan,-1,7.222474575042725
0,6.103515625e-05,0.5,4,32,1,nan,nan,-1,6.242130279541016
0,6.103515625e-05,0.5,4,64,1,nan,nan,-1,6.608100414276123
0,6.103515625e-05,0.5,4,128,1,nan,nan,-1,5.224801063537598
0,6.103515625e-05,0.5,4,256,1,nan,nan,-1,6.688198566436768
0,1.52587890625e-05,0.5,4,8,1,nan,nan,-1,6.871252536773682
0,1.52587890625e-05,0.5,4,16,1,nan,nan,-1,6.770681381225586
0,1.52587890625e-05,0.5,4,32,1,nan,nan,-1,5.859240293502808
0,1.52587890625e-05,0.5,4,64,1,nan,nan,-1,7.788046836853027
0,1.52587890625e-05,0.5,4,128,1,nan,nan,-1,7.514204502105713
0,1.52587890625e-05,0.5,4,256,1,nan,nan,-1,5.338441371917725
1,1.0,0.25,4,8,1,0.005475658532659375,0.9368829040697528,10,0.8514888286590576
1,1.0,0.25,4,16,1,0.0067131330466691595,0.9645052968776465,10,0.8732094764709473
1,1.0,0.25,4,32,1,0.008689551684546243,1.0784834965792094,10,0.8562278747558594
1,1.0,0.25,4,64,1,0.010710452846686239,1.2498079851500121,10,0.8648645877838135
1,1.0,0.25,4,128,1,0.012672841274700166,1.5574541057834175,10,0.8634517192840576
1,1.0,0.25,4,256,1,0.014811394791857077,2.207530606689329,10,0.8578572273254395
1,0.25,0.25,4,8,1,0.0026656447106188134,0.09394534146581301,15,1.2897262573242188
1,0.25,0.25,4,16,1,0.0036508135622376884,0.0969261780324347,16,1.3836665153503418
1,0.25,0.25,4,32,1,0.004864639710059903,0.10949111391927648,16,1.3810455799102783
1,0.25,0.25,4,64,1,0.0062639524405135975,0.13305208653893286,16,1.3939502239227295
1,0.25,0.25,4,128,1,0.008004319396996813,0.17678595339442074,16,1.379117488861084
1,0.25,0.25,4,256,1,0.010397646344451677,0.25894366663127066,17,1.4755401611328125
1,0.0625,0.25,4,8,1,0.0005456417227224818,0.0027296163322558568,19,1.6406266689300537
1,0.0625,0.25,4,16,1,0.0007603270958874448,0.0034757011093362027,19,1.6401960849761963
1,0.0625,0.25,4,32,1,0.001015910061549638,0.004683443889709524,19,1.6274371147155762
1,0.0625,0.25,4,64,1,0.0013326577467144183,0.0064351978568605315,19,1.6319513320922852
1,0.0625,0.25,4,128,1,0.0017741031439584463,0.009172261367374515,19,1.631340742111206
1,0.0625,0.25,4,256,1,0.002451004730255326,0.01410316720213967,19,1.6362578868865967
1,0.015625,0.25,4,8,1,0.00033900235922538406,0.0005354536006075621,19,1.621514081954956
1,0.015625,0.25,4,16,1,0.0004116537352906293,0.0006270630096644428,19,1.6336653232574463
1,0.015625,0.25,4,32,1,0.0005091403623094792,0.0007753533159427191,20,1.733198881149292
1,0.015625,0.25,4,64,1,0.0006182229097844401,0.0009516506482060859,20,1.7001352310180664
1,0.015625,0.25,4,128,1,0.000731973067723931,0.001192780877568446,20,1.723656177520752
1,0.015625,0.25,4,256,1,0.0008592813780708012,0.001661203899260456,20,1.7199170589447021
1,0.00390625,0.25,4,8,1,nan,nan,-1,18.391252994537354
1,0.00390625,0.25,4,16,1,0.00032872145252943,0.0002941415955399186,26,2.2311248779296875
1,0.00390625,0.25,4,32,1,0.0003768255698338813,0.00031144951834606615,26,2.22886061668396
1,0.00390625,0.25,4,64,1,0.00047090172231072346,0.0003849877277843,26,2.2346460819244385
1,0.00390625,0.25,4,128,1,0.0006130643051208401,0.0005115207065072781,26,2.2141754627227783
1,0.00390625,0.25,4,256,1,0.0008164095068903036,0.0007056706204188514,26,2.2342889308929443
1,0.0009765625,0.25,4,8,1,nan,nan,-1,29.494157075881958
1,0.0009765625,0.25,4,16,1,nan,nan,-1,27.727591514587402
1,0.0009765625,0.25,4,32,1,nan,nan,-1,18.777310609817505
1,0.0009765625,0.25,4,64,1,0.0003505836946855105,0.00023859309772743142,36,3.326181173324585
1,0.0009765625,0.25,4,128,1,0.0004001577043649571,0.0002708075577586831,36,3.2804675102233887
1,0.0009765625,0.25,4,256,1,0.0005184441220178177,0.00039289266351309553,41,3.449164390563965
1,0.000244140625,0.25,4,8,1,nan,nan,-1,25.691531658172607
1,0.000244140625,0.25,4,16,1,nan,nan,-1,29.10724639892578
1,0.000244140625,0.25,4,32,1,nan,nan,-1,20.607022762298584
1,0.000244140625,0.25,4,64,1,nan,nan,-1,18.32017707824707
1,0.000244140625,0.25,4,128,1,nan,nan,-1,15.730433464050293
1,0.000244140625,0.25,4,256,1,nan,nan,-1,8.526475429534912
1,6.103515625e-05,0.25,4,8,1,nan,nan,-1,25.628852128982544
1,6.103515625e-05,0.25,4,16,1,nan,nan,-1,17.915460348129272
1,6.103515625e-05,0.25,4,32,1,nan,nan,-1,24.066169500350952
1,6.103515625e-05,0.25,4,64,1,nan,nan,-1,24.95980668067932
1,6.103515625e-05,0.25,4,128,1,nan,nan,-1,21.513534784317017
1,6.103515625e-05,0.25,4,256,1,nan,nan,-1,24.48495602607727
1,1.52587890625e-05,0.25,4,8,1,nan,nan,-1,22.61856436729431
1,1.52587890625e-05,0.25,4,16,1,nan,nan,-1,27.725085735321045
1,1.52587890625e-05,0.25,4,32,1,nan,nan,-1,22.982006311416626
1,1.52587890625e-05,0.25,4,64,1,nan,nan,-1,22.441238403320312
1,1.52587890625e-05,0.25,4,128,1,nan,nan,-1,26.969122409820557
1,1.52587890625e-05,0.25,4,256,1,nan,nan,-1,20.959946393966675
2,1.0,0.125,4,8,1,0.00022246268636834873,0.05520802805125182,10,3.2464280128479004
2,1.0,0.125,4,16,1,0.00029464404746999234,0.0577047500680885,10,3.239704132080078
2,1.0,0.125,4,32,1,0.00037155535169007813,0.06447916552803781,10,3.238138437271118
2,1.0,0.125,4,64,1,0.0004379016999070556,0.07464397957599903,10,3.21639084815979
2,1.0,0.125,4,128,1,0.0004933980712634956,0.09240056160416246,10,3.2260143756866455
2,1.0,0.125,4,256,1,0.0005449588392784084,0.12862150114882653,10,3.162837028503418
2,0.25,0.125,4,8,1,7.830687224776953e-05,0.005627769426971997,14,4.570520639419556
2,0.25,0.125,4,16,1,0.0001051507650036247,0.00578123151850841,14,4.834100008010864
2,0.25,0.125,4,32,1,0.0001332692474586445,0.006445907661234206,14,4.645591735839844
2,0.25,0.125,4,64,1,0.00016095866471265056,0.007810075117152201,14,4.566819429397583
2,0.25,0.125,4,128,1,0.00019221296008387775,0.0104177055319944,14,4.497271776199341
2,0.25,0.125,4,256,1,0.0002328619008955537,0.015286539055941522,14,4.486144304275513
2,0.0625,0.125,4,8,1,9.832000945150898e-06,0.00011252451391675027,19,6.112294435501099
2,0.0625,0.125,4,16,1,1.3725570773003561e-05,0.00012783192908144507,19,6.092848539352417
2,0.0625,0.125,4,32,1,1.8548282785421404e-05,0.00017288005991460579,19,6.0798444747924805
2,0.0625,0.125,4,64,1,2.4621281447136972e-05,0.0002608561642667186,19,6.134035348892212
2,0.0625,0.125,4,128,1,3.290187288823395e-05,0.0004146560981019139,19,6.0395121574401855
2,0.0625,0.125,4,256,1,4.3685326173990425e-05,0.0006826059435710071,19,6.153148412704468
2,0.015625,0.125,4,8,1,5.265571241734672e-06,1.1528759711484276e-05,18,5.766615629196167
2,0.015625,0.125,4,16,1,6.6415023722719945e-06,1.3511549469154517e-05,18,5.748946905136108
2,0.015625,0.125,4,32,1,8.960059418452057e-06,1.9510284405587864e-05,18,5.762359142303467
2,0.015625,0.125,4,64,1,1.1838816998756463e-05,2.873472629083225e-05,18,5.735472917556763
2,0.015625,0.125,4,128,1,1.4799430520986867e-05,4.214815984894832e-05,18,5.791424036026001
2,0.015625,0.125,4,256,1,1.7587753435540868e-05,6.591376936927882e-05,18,5.781569957733154
2,0.00390625,0.125,4,8,1,5.324798079104038e-06,5.294890454480286e-06,25,8.310034036636353
2,0.00390625,0.125,4,16,1,6.4252337066286916e-06,6.042195404488029e-06,26,8.851004123687744
2,0.00390625,0.125,4,32,1,7.826616813613487e-06,7.519393264062498e-06,26,8.396597862243652
2,0.00390625,0.125,4,64,1,9.238270473480683e-06,9.232500670934444e-06,26,8.436115741729736
2,0.00390625,0.125,4,128,1,1.0536618521655492e-05,1.1254949871175184e-05,26,8.572486400604248
2,0.00390625,0.125,4,256,1,1.175712053058636e-05,1.4897867735615233e-05,26,8.566192388534546
2,0.0009765625,0.125,4,8,1,nan,nan,-1,376.019704580307
2,0.0009765625,0.125,4,16,1,nan,nan,-1,282.9632616043091
2,0.0009765625,0.125,4,32,1,6.554919240120146e-06,5.4580948128805015e-06,36,11.08464765548706
2,0.0009765625,0.125,4,64,1,7.565338749720403e-06,4.642787771595566e-06,36,11.142335176467896
2,0.0009765625,0.125,4,128,1,9.035172343123317e-06,6.078970660901007e-06,36,11.227585554122925
2,0.0009765625,0.125,4,256,1,1.0785649063945658e-05,8.320082738302265e-06,36,11.103084325790405
2,0.000244140625,0.125,4,8,1,nan,nan,-1,343.79210090637207
2,0.000244140625,0.125,4,16,1,nan,nan,-1,352.2386996746063
2,0.000244140625,0.125,4,32,1,nan,nan,-1,293.540962934494
2,0.000244140625,0.125,4,64,1,nan,nan,-1,256.0147259235382
2,0.000244140625,0.125,4,128,1,7.380920302704113e-06,5.046396269005275e-06,55,17.086977005004883
2,0.000244140625,0.125,4,256,1,9.520038379685855e-06,5.195602090191252e-06,54,16.715378761291504
2,6.103515625e-05,0.125,4,8,1,nan,nan,-1,262.32653045654297
2,6.103515625e-05,0.125,4,16,1,nan,nan,-1,296.67787504196167
2,6.103515625e-05,0.125,4,32,1,nan,nan,-1,327.38521814346313
2,6.103515625e-05,0.125,4,64,1,nan,nan,-1,284.81859970092773
2,6.103515625e-05,0.125,4,128,1,nan,nan,-1,384.9707064628601
2,6.103515625e-05,0.125,4,256,1,nan,nan,-1,257.6613314151764
2,1.52587890625e-05,0.125,4,8,1,nan,nan,-1,308.1254093647003
2,1.52587890625e-05,0.125,4,16,1,nan,nan,-1,300.7721552848816
2,1.52587890625e-05,0.125,4,32,1,nan,nan,-1,313.5348675251007
2,1.52587890625e-05,0.125,4,64,1,nan,nan,-1,273.2807002067566
2,1.52587890625e-05,0.125,4,128,1,nan,nan,-1,345.78078413009644
2,1.52587890625e-05,0.125,4,256,1,nan,nan,-1,280.4720530509949
0,1.0,0.5,4,8,0,0.12426149982985374,7.016228257222954,11,0.4814276695251465
0,1.0,0.5,4,16,0,0.15647527060848546,10.40911009114352,11,0.500277042388916
0,1.0,0.5,4,32,0,0.18857243286906705,14.494754276359597,11,0.5456118583679199
0,1.0,0.5,4,64,0,0.21895393245035283,19.3734551286547,11,0.5072994232177734
0,1.0,0.5,4,128,0,0.24543204275754305,25.993434845581792,11,0.4929690361022949
0,1.0,0.5,4,256,0,0.2657830688595294,37.56974379225525,11,0.4961366653442383
0,0.25,0.5,4,8,0,0.055564398350976006,0.7574055087220307,18,0.7754495143890381
0,0.25,0.5,4,16,0,0.07166094701868628,1.0879872819944705,17,0.7453935146331787
0,0.25,0.5,4,32,0,0.09100226300758843,1.5483643226992025,17,0.7881910800933838
0,0.25,0.5,4,64,0,0.11117144429461917,2.125913042982341,17,0.8446605205535889
0,0.25,0.5,4,128,0,0.12942815800376611,2.8842423206274495,17,0.8741846084594727
0,0.25,0.5,4,256,0,0.14355067466363644,4.134487597468492,17,0.867199182510376
0,0.0625,0.5,4,8,0,0.009454749220843457,0.023972547992391516,22,1.0756504535675049
0,0.0625,0.5,4,16,0,0.01217790119886153,0.040179962068592735,22,1.134542465209961
0,0.0625,0.5,4,32,0,0.016006171182359592,0.06361722676248503,22,1.0168797969818115
0,0.0625,0.5,4,64,0,0.020508223549092503,0.09732351207162675,22,1.0865507125854492
0,0.0625,0.5,4,128,0,0.024977724442737624,0.1514835304093557,22,1.1247622966766357
0,0.0625,0.5,4,256,0,0.02868766308630227,0.2537273771065202,22,0.9112815856933594
0,0.015625,0.5,4,8,0,0.006490160340053939,0.00289671905237439,23,1.0259172916412354
0,0.015625,0.5,4,16,0,0.006910030038395532,0.004516170597927986,23,1.0613548755645752
0,0.015625,0.5,4,32,0,0.007502464893199776,0.00708220575410839,23,1.1093130111694336
0,0.015625,0.5,4,64,0,0.008275063898768396,0.011112015027150611,23,1.147092580795288
0,0.015625,0.5,4,128,0,0.00913470503774887,0.018268453283284126,23,0.980431079864502
0,0.015625,0.5,4,256,0,0.0099641454982718,0.03247040411842616,23,1.0133171081542969
0,0.00390625,0.5,4,8,0,0.00709217861680239,0.0023158301559675003,26,1.3123371601104736
0,0.00390625,0.5,4,16,0,0.007367956492167415,0.0028502438894572723,25,1.2782506942749023
0,0.00390625,0.5,4,32,0,0.0075947331021626145,0.0038312788836627415,25,1.2099144458770752
0,0.00390625,0.5,4,64,0,0.008043609387858693,0.0056437093731471774,26,1.2493808269500732
0,0.00390625,0.5,4,128,0,0.009079248687698634,0.008600161070285484,27,1.2701292037963867
0,0.00390625,0.5,4,256,0,0.01058612431237408,0.013095561236453033,28,1.3096821308135986
0,0.0009765625,0.5,4,8,0,nan,nan,-1,4.74601674079895
0,0.0009765625,0.5,4,16,0,0.008231480770140976,0.0030873262316705747,53,2.233401298522949
0,0.0009765625,0.5,4,32,0,0.00849056008355387,0.0037263862694948188,34,1.6045472621917725
0,0.0009765625,0.5,4,64,0,0.00884810763501844,0.004449958509174057,36,1.8359966278076172
0,0.0009765625,0.5,4,128,0,0.009255260914600213,0.0054675145336535455,40,2.017228603363037
0,0.0009765625,0.5,4,256,0,0.010103337836633154,0.007272296025571917,45,2.1171038150787354
0,0.000244140625,0.5,4,8,0,nan,nan,-1,11.381965160369873
0,0.000244140625,0.5,4,16,0,nan,nan,-1,11.871848583221436
0,0.000244140625,0.5,4,32,0,nan,nan,-1,5.371400356292725
0,0.000244140625,0.5,4,64,0,0.009038551510479526,0.0038147438096582734,65,2.945610523223877
0,0.000244140625,0.5,4,128,0,0.009429256291790419,0.0046366136353385755,52,2.6459786891937256
0,0.000244140625,0.5,4,256,0,0.010105852201599307,0.0054804968473909635,66,3.2918901443481445
0,6.103515625e-05,0.5,4,8,0,nan,nan,-1,10.877231121063232
0,6.103515625e-05,0.5,4,16,0,nan,nan,-1,10.019072532653809
0,6.103515625e-05,0.5,4,32,0,nan,nan,-1,15.995912075042725
0,6.103515625e-05,0.5,4,64,0,nan,nan,-1,13.733215570449829
0,6.103515625e-05,0.5,4,128,0,nan,nan,-1,10.769548654556274
0,6.103515625e-05,0.5,4,256,0,0.009355653464767561,0.004053302279729617,66,2.8757805824279785
0,1.52587890625e-05,0.5,4,8,0,nan,nan,-1,11.125087261199951
0,1.52587890625e-05,0.5,4,16,0,nan,nan,-1,7.834131717681885
0,1.52587890625e-05,0.5,4,32,0,nan,nan,-1,9.964171886444092
0,1.52587890625e-05,0.5,4,64,0,nan,nan,-1,19.094879150390625
0,1.52587890625e-05,0.5,4,128,0,nan,nan,-1,10.857203006744385
0,1.52587890625e-05,0.5,4,256,0,nan,nan,-1,11.783201456069946
1,1.0,0.25,4,8,0,0.002885537056608395,0.3456923260299891,10,1.8047268390655518
1,1.0,0.25,4,16,0,0.0034904114595990083,0.4378709882168652,10,1.7903625965118408
1,1.0,0.25,4,32,0,0.004022184159987278,0.5321731287969327,10,1.75118088722229
1,1.0,0.25,4,64,0,0.004448340710151827,0.6219460345078418,10,1.8284225463867188
1,1.0,0.25,4,128,0,0.0047661026115453885,0.6987747386985108,10,1.7061238288879395
1,1.0,0.25,4,256,0,0.004982253617652508,0.757621369230273,10,1.7556517124176025
1,0.25,0.25,4,8,0,0.0011166450802417036,0.03672942066629557,15,2.6673455238342285
1,0.25,0.25,4,16,0,0.0013108324578262388,0.04584907202248633,15,2.7293715476989746
1,0.25,0.25,4,32,0,0.0015530721634121737,0.05771574550803721,15,2.6469526290893555
1,0.25,0.25,4,64,0,0.0018085349850245997,0.07108028689904355,15,2.6984682083129883
1,0.25,0.25,4,128,0,0.0020401683574945138,0.08379283430011804,15,2.606616258621216
1,0.25,0.25,4,256,0,0.0022176777204227366,0.09404594112986092,15,2.66163969039917
1,0.0625,0.25,4,8,0,0.0002496871049205718,0.0013338716932106138,19,3.3749804496765137
1,0.0625,0.25,4,16,0,0.00030101964302949713,0.0020799632556924804,19,3.693772792816162
1,0.0625,0.25,4,32,0,0.0003707696288957985,0.003092627977509104,19,4.090871810913086
1,0.0625,0.25,4,64,0,0.0004542491949430226,0.0043230801812322054,19,3.344212293624878
1,0.0625,0.25,4,128,0,0.0005379068566703051,0.0056104187643085555,19,3.076627731323242
1,0.0625,0.25,4,256,0,0.000607067740269304,0.006784280805521732,19,3.113443613052368
1,0.015625,0.25,4,8,0,0.00019506653685549501,0.00016396831372217835,18,3.2634406089782715
1,0.015625,0.25,4,16,0,0.00021172436284561474,0.0002507686754946558,18,3.228048324584961
1,0.015625,0.25,4,32,0,0.00023091897603833003,0.0003586758752962367,18,2.9249203205108643
1,0.015625,0.25,4,64,0,0.0002530621973492287,0.00047912520311521703,18,2.8701605796813965
1,0.015625,0.25,4,128,0,0.0002756982458483514,0.000613952126548887,18,2.8602752685546875
1,0.015625,0.25,4,256,0,0.00029508701546210136,0.0008075927599423299,18,2.9365499019622803
1,0.00390625,0.25,4,8,0,0.0002305623858344171,6.359766141460948e-05,26,4.944725513458252
1,0.00390625,0.25,4,16,0,0.0002455970516435301,9.800205963822695e-05,26,4.26552677154541
1,0.00390625,0.25,4,32,0,0.00026275812543556426,0.00015183735610724107,26,4.270767450332642
1,0.00390625,0.25,4,64,0,0.00028460315008144957,0.00022661838738119913,26,4.206824064254761
1,0.00390625,0.25,4,128,0,0.00031200975532299396,0.00031787870773158586,26,4.459031105041504
1,0.00390625,0.25,4,256,0,0.00034386261980782573,0.0004191171714038501,26,4.519930124282837
1,0.0009765625,0.25,4,8,0,0.0002768119320450686,5.7955768455496864e-05,44,7.647289514541626
1,0.0009765625,0.25,4,16,0,0.0002923357289448196,6.61444661305484e-05,36,6.028852224349976
1,0.0009765625,0.25,4,32,0,0.00030489435271381887,8.196138185722809e-05,36,5.897867679595947
1,0.0009765625,0.25,4,64,0,0.0003193363229647744,0.00011286199847318529,36,5.849144697189331
1,0.0009765625,0.25,4,128,0,0.00034233746335830817,0.0001686204649616259,36,5.743998289108276
1,0.0009765625,0.25,4,256,0,0.0003833140309927869,0.0002579417926343143,36,6.321795463562012
1,0.000244140625,0.25,4,8,0,nan,nan,-1,121.9395854473114
1,0.000244140625,0.25,4,16,0,nan,nan,-1,19.711384773254395
1,0.000244140625,0.25,4,32,0,0.0004018810789917161,8.370738569326142e-05,52,8.413233995437622
1,0.000244140625,0.25,4,64,0,0.00041792354074387926,9.268606975867601e-05,50,8.133524894714355
1,0.000244140625,0.25,4,128,0,0.0004325581888539327,0.00010727976525225784,50,8.135442972183228
1,0.000244140625,0.25,4,256,0,0.0004570510367408089,0.00013630270306487534,50,8.019407987594604
1,6.103515625e-05,0.25,4,8,0,nan,nan,-1,86.82829308509827
1,6.103515625e-05,0.25,4,16,0,nan,nan,-1,152.06673383712769
1,6.103515625e-05,0.25,4,32,0,nan,nan,-1,141.13275718688965
1,6.103515625e-05,0.25,4,64,0,nan,nan,-1,19.904175758361816
1,6.103515625e-05,0.25,4,128,0,0.0006060930357064384,9.775825813583548e-05,75,12.256953477859497
1,6.103515625e-05,0.25,4,256,0,0.0006060990117474355,0.00010423349889475861,76,12.35392451286316
1,1.52587890625e-05,0.25,4,8,0,nan,nan,-1,146.8208646774292
1,1.52587890625e-05,0.25,4,16,0,nan,nan,-1,58.525901079177856
1,1.52587890625e-05,0.25,4,32,0,nan,nan,-1,180.20156955718994
1,1.52587890625e-05,0.25,4,64,0,nan,nan,-1,170.93743896484375
1,1.52587890625e-05,0.25,4,128,0,nan,nan,-1,178.9798173904419
1,1.52587890625e-05,0.25,4,256,0,nan,nan,-1,19.305036544799805
2,1.0,0.125,4,8,0,0.00010185949292033678,0.021712667317761735,10,9.144043684005737
2,1.0,0.125,4,16,0,0.00011968809364228171,0.026319030683890497,10,9.332245349884033
2,1.0,0.125,4,32,0,0.00013439697761025973,0.031266978163512746,10,9.29686450958252
2,1.0,0.125,4,64,0,0.00014658215698381597,0.03664691387826108,10,9.041247606277466
2,1.0,0.125,4,128,0,0.00015662491306401408,0.04191255156127985,10,9.057436227798462
2,1.0,0.125,4,256,0,0.00016421121788411273,0.04640283946041703,10,9.275120496749878
2,0.25,0.125,4,8,0,3.4049978787124876e-05,0.002155807947415817,14,13.08685851097107
2,0.25,0.125,4,16,0,3.873827050886046e-05,0.0025443924582116834,14,12.606743097305298
2,0.25,0.125,4,32,0,4.3387388494725725e-05,0.003022078017256169,14,12.971384525299072
2,0.25,0.125,4,64,0,4.755133321119006e-05,0.00355406744242139,14,12.945556879043579
2,0.25,0.125,4,128,0,5.0951448317005075e-05,0.004078102907305949,14,12.626124143600464
2,0.25,0.125,4,256,0,5.368202943075625e-05,0.004651063233274696,14,11.512115240097046
2,0.0625,0.125,4,8,0,5.939022357845764e-06,6.275986898741267e-05,19,17.17792797088623
2,0.0625,0.125,4,16,0,6.81124580665369e-06,9.29692950236686e-05,19,17.118863582611084
2,0.0625,0.125,4,32,0,7.823094532648288e-06,0.00013084924678418762,19,17.502214670181274
2,0.0625,0.125,4,64,0,8.961281253530166e-06,0.00017228936476508216,19,15.379712581634521
2,0.0625,0.125,4,128,0,9.971318893042591e-06,0.00021115765902755593,19,14.964918375015259
2,0.0625,0.125,4,256,0,1.0766853022140055e-05,0.00024375940314750477,19,15.20142412185669
2,0.015625,0.125,4,8,0,3.4874787254170903e-06,6.205811981777184e-06,18,16.376975297927856
2,0.015625,0.125,4,16,0,3.8120373529304255e-06,9.295162010469727e-06,18,16.5227210521698
2,0.015625,0.125,4,32,0,4.1621272271006e-06,1.2830801454732108e-05,18,14.72636604309082
2,0.015625,0.125,4,64,0,4.4792584130016435e-06,1.6248968795913644e-05,18,14.399389266967773
2,0.015625,0.125,4,128,0,4.7361209425896165e-06,1.9204376515828194e-05,18,14.699434280395508
2,0.015625,0.125,4,256,0,4.916156304646325e-06,2.204049970563675e-05,18,14.20143437385559
2,0.00390625,0.125,4,8,0,3.795126267129101e-06,1.7151364810595127e-06,26,21.386412858963013
2,0.00390625,0.125,4,16,0,4.1279800898276285e-06,2.690259236930859e-06,26,21.246573209762573
2,0.00390625,0.125,4,32,0,4.4873489137343455e-06,3.955048289971459e-06,26,21.252981662750244
2,0.00390625,0.125,4,64,0,4.865254759233237e-06,5.347196456873809e-06,26,20.866756439208984
2,0.00390625,0.125,4,128,0,5.212965514894934e-06,6.665514210913135e-06,26,20.99246907234192
2,0.00390625,0.125,4,256,0,5.483250020146014e-06,7.900413277707846e-06,26,20.91447949409485
2,0.0009765625,0.125,4,8,0,4.03451416953033e-06,6.362857381878684e-07,36,29.23782444000244
2,0.0009765625,0.125,4,16,0,4.391552063746203e-06,1.0080319291610928e-06,36,29.347934007644653
2,0.0009765625,0.125,4,32,0,4.735122096844763e-06,1.6197498127960735e-06,36,29.70283269882202
2,0.0009765625,0.125,4,64,0,5.148635747878977e-06,2.5809076315760544e-06,36,29.252736568450928
2,0.0009765625,0.125,4,128,0,5.745856799202715e-06,3.95995852380999e-06,36,28.88179659843445
2,0.0009765625,0.125,4,256,0,6.56731615746005e-06,5.662317271375552e-06,36,29.197675466537476
2,0.000244140625,0.125,4,8,0,nan,nan,-1,107.35839557647705
2,0.000244140625,0.125,4,16,0,4.724423623423421e-06,5.017722416038244e-07,54,44.91872954368591
2,0.000244140625,0.125,4,32,0,5.294903142696521e-06,7.509321144754979e-07,54,43.64349985122681
2,0.000244140625,0.125,4,64,0,5.782201993414971e-06,1.1576729158932929e-06,54,43.536908864974976
2,0.000244140625,0.125,4,128,0,6.193554482379241e-06,1.8256164545080473e-06,54,43.73541712760925
2,0.000244140625,0.125,4,256,0,6.768295314228394e-06,2.95271112612703e-06,54,43.55428695678711
2,6.103515625e-05,0.125,4,8,0,nan,nan,-1,1795.2794196605682
2,6.103515625e-05,0.125,4,16,0,nan,nan,-1,1709.9334659576416
2,6.103515625e-05,0.125,4,32,0,nan,nan,-1,110.0070481300354
2,6.103515625e-05,0.125,4,64,0,6.963204179179318e-06,7.246484434510908e-07,90,73.48187518119812
2,6.103515625e-05,0.125,4,128,0,8.32454083276116e-06,1.020458180137469e-06,90,73.29741883277893
2,6.103515625e-05,0.125,4,256,0,9.578693547226923e-06,1.4494728984834991e-06,90,72.49593687057495
2,1.52587890625e-05,0.125,4,8,0,nan,nan,-1,1700.260957479477
2,1.52587890625e-05,0.125,4,16,0,nan,nan,-1,937.6131603717804
2,1.52587890625e-05,0.125,4,32,0,nan,nan,-1,1731.189880847931
2,1.52587890625e-05,0.125,4,64,0,nan,nan,-1,2182.2072207927704
2,1.52587890625e-05,0.125,4,128,0,nan,nan,-1,110.29676866531372
2,1.52587890625e-05,0.125,4,256,0,nan,nan,-1,82.43316650390625

